Federated learning with differential privacy and an untrusted aggregator

Federated learning for training models over mobile devices is gaining popularity. Current systems for this task exhibit significant trade-offs between model accuracy, privacy guarantee, and device efficiency. For instance, Oort (OSDI 2021) provides excellent accuracy and efficiency but requires a trusted central server. On the other hand, Orchard (OSDI 2020) provides good accuracy and the rigorous guarantee of differential privacy over an untrusted server, but creates huge overhead for the devices. This paper describes Aero, a new federated learning system that significantly improves this trade-off. Aero guarantees good accuracy, differential privacy over an untrusted server, and keeps the device overhead low. The key idea of Aero is to tune system architecture and design to a specific set of popular, federated learning algorithms. This tuning requires novel optimizations and techniques, e.g., a new protocol to securely aggregate updates from devices. An evaluation of Aero demonstrates that it provides comparable accuracy to plain federated learning (without differential privacy), and it improves efficiency (CPU and network) over Orchard by up to $10^5\times$.

==> notation.txt <==
This file keeps track of notation that we use section by section and
makes sure that we don't overload.

Section 1.
* \mathcal{N} for Gaussian distribution.
* a, b for variance. But this we can resuse safely.

Section 2.2 (Goals)
* F for DP mechanism
* \theta for model parameters
* \epsilon and \delta for DP parameters
* d, d' as two adjacent datasets
* q: sampling prob
* z: noise scale
* S: clipping bound
* W: total number of devices
* \mathcal{M} moment accountant
* t for round number
* k as an iterator over sampled devices
* C: set of devices
* \Delta for parameters/updates
* \sigma standard deviation for Gaussian noise
* I for vectorized Gaussian noise
* B, E, \eta as batch size, Epoch numbers, learning rate
* \mathcal{B} as batches of data
* b as iterator over \mathcal{B}
* \ell as loss function

Section 4.1 (Setup phase)
* A: threshold malicious master committee
* C: master committee size
* f: fraction of malicious
* skEnc: secret key for AHE
* pkEnc: public key for AHE
* provZK and verZK: keys for proof

Section 4.2 (Generate phase)
* C: Size of DP committee
* PRG: pseudorandom number generator
* \pi_i: public key device
* B^{t}: random number for round. Beacon.
* N: dimension of encryption scheme
* \ell = \theta/N: number of ciphertexts per device

Section 4.3 (Add phase)
* u: update (in toy example)
* n: noise (in toy example)
* j: iterator over the \ell ciphertexts
 
Section 4.3 (Add phase figure)
* c: ciphertext
* z: zero knowloedge proof
* \pi: public key
* \mathcal{A}: aggregator
* r: random nonce for commitment
* ST: summation tree
* M' and M_max: number of leaf nodes. W_max
* s: number of nodes to check
* v: iterator over nodes

